Cosmology with Standard Sirens at Cosmic Noon

Gravitational waves (GWs) directly measure the luminosity distance to the merger, which, when combined with an independent measurement of the source's redshift, provides a novel probe of cosmology. The proposed next generation of ground-based GW detectors, Einstein Telescope and Cosmic Explorer, will detect tens of thousands of binary neutron stars (BNSs) out to cosmological distances ($z>2$), beyond the peak of the star formation rate (SFR), or "cosmic noon." At these distances, it will be challenging to measure the sources' redshifts by observing electromagnetic (EM) counterparts or statistically marginalizing over a galaxy catalog. In the absence of an EM counterpart or galaxy catalog, Ding et al. showed that theoretical priors on the merger redshift distribution can be used to infer parameters in a $w$CDM cosmology. We argue that in the BNS case, the redshift distribution will be measured by independent observations of short gamma ray bursts (GRBs), kilonovae, and known BNS host galaxies. We show that, in addition to measuring the background cosmology, this method can constrain the effects of dark energy on modified GW propagation. We consider the simple case in which the BNS rate is \textit{a priori} known to follow the SFR. If the SFR is perfectly known, $\mathcal{O}(10,000)$ events (to be expected within a year of observation with Cosmic Explorer) would yield a sub-tenth percent measurement of the combination $H_0^{2.8}\Omega_M$. Fixing $H_0$ and $\Omega_M$, this method may enable a 5\% measurement of the dark energy equation of state parameter. Fixing the background cosmology and probing modified GW propagation, the running of the Planck mass parameter $c_M$ may be measured to $\pm0.02$. Although realistically, the redshift evolution of the merger rate will be uncertain, prior knowledge of the peak redshift will provide valuable information for standard siren analyses.

==> referee_reply.txt <==
----------------------------------------------------------------------
Report of the Referee -- DD12717/Ye
----------------------------------------------------------------------

In this paper the authors discuss future prospects for measuring
cosmological parameters with gravitational waves (GWs), observed by
the planned Einstein Telescope (ET) and Cosmic Explorer (CE), from
binary neutron stars (BNSs) without an observed electromagnetic
counterpart. Building on the framework proposed by Ding (JCAP, 033,
2019), the authors propose to extract the redshift information of the
BNSs by assuming that their rate evolution is perfectly known and
follows the Star formation Rate (SFR). In addition to what already
discussed in Ding 2019 (that also considered binary black holes and
neutron star black hole binaries), the authors consider also another
cosmological model (w0waLCDM) and also a possible running Planck mass
parameter (c_M).

In my opinion, the scope of the paper and the proposed study are
suited for publication in PRD, in particular, the part concerning the
prediction with this model of the c_M measure. However, I think that
in the current draft, there are aspects of the statistical analysis
and the hypothesis made that can be improved or discussed in more
detail. I would ask the authors to consider the following comments
which I think can improve their paper and add relevant results beyond
what was discussed in Ding 2019.

Major comments

- The authors discuss their results on the w0waLCDM parameters and on
the c_M modification by varying 2 parameters at a time and fixing the
others. In a general case, the cosmological parameters and c_M should
be constrained together and not letting just two of them vary, unless
there are motivations to set delta-like priors on some of them. The
choice of varying just two parameters could overestimate the precision
at which these parameters will be measured. For instance, when
studying the accuracy at which c_M will be measured, it is important
to consider H0 and Om0 together as the last two parameters are
intrinsically correlated (as also acknowledged by the authors in Fig.
2). I would ask the authors run a complete MCMC for these cases and
discuss the results in this light as it was done in Ding 2019.

- The paper is based on the assumption that the BNS merger rate
follows the SFR. As the authors acknowledge, this hypothesis can be
validated by studying the redshift distribution of Gamma-ray bursts
and Kilonovaes (KNs), and assuming that these are associated with BNS
mergers. I would ask the authors to expand the discussion on which are
the current difficulties and realistic prospects of associating BNSs
to the SFR with KN and GRB. For instance, the standardization of the
KN is currently under discussion (e.g. arXiv: 1908.00889,arXiv:
1908.02168) given its large systematics.

- The authors use a simplified model for the detection probability of
GWs by assuming that each binary below 20 Gpc or 40 Gpc is detected. I
think that this model could overestimate the accuracy of the
cosmological parameters, in particular for binaries that are detected
near the luminosity distance horizon. Could the authors use SNR-based
criteria? Or maybe could they consider using a logistic-like function
for the detection probability, starting from 1 and going to 0 at
higher luminosity distances?. It would be also good to understand how
these 20 and 40Gpc scales compare with expected ET and CE sensitivity
predictions. 

REPLY: one idea I had is to use a scaled 1-erf(D_L^obs) for the detection probability, because it should be easy to express the integral of this times a Gaussian in terms of error functions. 

Finally, I am confused by Eq. 18. Could the authors check
that Eq.18 is the integral of Eq. 16. I suspect that there is a
missing 1/d_L factor in Eq 16.

REPLY: Thank you for catching this! There was indeed a missing 1/d_L in Eq. 16 in the lognormal probability distribution, so Eq. 18 is correct as written. 



Minor comments

- Beyond the c_M model for modification of gravity, there are also
several other models which I think can be included in the paper (even
by converting results from c_M). For instance, one could discuss
limits on other parameterizations like the ones discussed in
1906.01593v2. I would suggest the authors also include a discussion on
these models.
- Pag 1, second column: dard -> dark (fixed!)
- Pag 2, first column: Could the authors include a discussion about
the possible overlap of BNS signals in ET?
- Pag 5, second column: ''We stress that in reality, we do not ...we
will use a posterior probability distribution on \lambda inferred from
external observations.''. Do the authors mean in the future or in
their analysis?
- Pag 6, First column: Could the author compare the accuracy on d_L
predicted by their likelihood model and events such as GW170817 or
GW190425, or show more details about the comparisons with the Fisher
matrix?
- Pag 6, second column: Could the authors explain why the
best-constrained combination is H_0^2.8 Om0?
The best-constrained combination comes from fitting the approximate shape of the degeneracy, and is probably a combination of where the cosmology information comes from - both the luminosity distance, Eq. 1, and the shape of the p(z) curve, Eqs. 5 and 6.
- Pag 9, first column: H(z)/1+z is often referred to as the expansion
rate \dot(a) at a given redshift (in km/Mpc/s). I am confused by the
definition ''distance-redshift'' slope which is supposed to be
measured in [Mpc]. What distance do the authors mean? If it is the
luminosity distance, I suspect that there should be an additional
d_L(z)/1+z term summed in the derivative (see e.g. 1811.12940 Eq. C2).
